Checkerboard Target Measurement in Unordered Point Clouds with Coloured ICP

In this work, we investigate the problem of measuring a the centre checkerboard target in an 3D point cloud. This is an important problem which has applications in registration, long term monitoring and linking to other sensor systems. We use a 3D template matching approach based on the coloured ICP algorithm to solve the problem. We tackle the problem under the additional constraints that we assume no structure in the 3D data in order to be able to handle unordered point clouds. This gives us the capability to process data from the new generation of low-cost LIDAR sensors. This category of sensors also suffers from increased noise in range and reflectivity measurement. We provide extensive simulation results using synthetic data to capture the potential of the approach. We then give the detailed steps for handling real sensor data.

==> final_results/noise/color_ICP/color_ICP_rot_shift_mean_std_results.csv <==
File,ICP Fitness,ICP RMSE,Color Ratio,Success,Success (Converge)
shift_100_rot_60,0.0268,0.0772,1.0000,0.2000,0.2857
shift_80_rot_40,0.0283,0.0617,1.0000,0.3000,0.3529
shift_100_rot_10,0.0078,0.0146,1.0000,0.8500,0.8500
shift_30_rot_160,0.0165,0.0928,1.0000,0.1000,0.1250
shift_50_rot_10,0.0010,0.0070,1.0000,0.9500,0.9500
shift_30_rot_150,0.0212,0.0945,1.0000,0.0000,0.0000
shift_20_rot_90,0.0096,0.0975,1.0000,0.1000,0.1176
shift_30_rot_0,0.0010,0.0000,1.0000,1.0000,1.0000
shift_50_rot_130,0.0248,0.0816,1.0000,0.1000,0.1333
shift_100_rot_170,0.0281,0.0984,1.0000,0.1000,0.1250
shift_100_rot_0,0.0166,0.0321,1.0000,0.6500,0.6500
shift_10_rot_140,0.0057,0.1019,1.0000,0.0500,0.0909
shift_60_rot_170,0.0237,0.0800,1.0000,0.2000,0.2222
shift_100_rot_130,0.0406,0.1087,1.0000,0.0000,0.0000
shift_10_rot_0,0.0010,0.0000,1.0000,1.0000,1.0000
shift_50_rot_140,0.0307,0.0875,1.0000,0.1000,0.1333
shift_20_rot_20,0.0019,0.0040,1.0000,0.9500,0.9500
shift_20_rot_70,0.0101,0.0660,1.0000,0.2000,0.3333
shift_90_rot_140,0.0362,0.0864,1.0000,0.1000,0.1176
shift_40_rot_60,0.0256,0.0678,1.0000,0.2000,0.2222
shift_60_rot_20,0.0111,0.0189,1.0000,0.7000,0.7778
shift_30_rot_30,0.0037,0.0091,1.0000,0.9000,0.9000
shift_50_rot_160,0.0311,0.0796,1.0000,0.1500,0.1667
shift_10_rot_10,0.0010,0.0000,1.0000,1.0000,1.0000
shift_10_rot_80,0.0038,0.0930,1.0000,0.0500,0.1667
shift_10_rot_160,0.0045,0.0801,1.0000,0.1500,0.3000
shift_20_rot_150,0.0081,0.0890,1.0000,0.1000,0.1538
shift_60_rot_110,0.0178,0.0935,1.0000,0.1000,0.1250
shift_100_rot_20,0.0154,0.0303,1.0000,0.6500,0.6842
shift_50_rot_70,0.0315,0.0891,1.0000,0.1000,0.1111
shift_90_rot_10,0.0107,0.0281,1.0000,0.7000,0.7368
shift_10_rot_70,0.0016,0.0279,1.0000,0.5000,0.7692
shift_80_rot_150,0.0344,0.1141,1.0000,0.0000,0.0000
shift_90_rot_160,0.0189,0.0781,1.0000,0.2000,0.2222
shift_60_rot_120,0.0286,0.0913,1.0000,0.0500,0.0500
shift_20_rot_60,0.0174,0.0883,1.0000,0.0000,0.0000
shift_20_rot_110,0.0108,0.0808,1.0000,0.1500,0.2000
shift_10_rot_60,0.0039,0.0466,1.0000,0.3000,0.5455
shift_80_rot_70,0.0262,0.0791,1.0000,0.2000,0.2222
shift_80_rot_100,0.0311,0.0863,1.0000,0.2000,0.2222
shift_60_rot_140,0.0208,0.0915,1.0000,0.1000,0.1250
shift_80_rot_10,0.0216,0.0399,1.0000,0.5500,0.5500
shift_70_rot_140,0.0315,0.0906,1.0000,0.1000,0.1111
shift_20_rot_160,0.0134,0.0800,1.0000,0.2000,0.2500
shift_10_rot_20,0.0010,0.0055,1.0000,0.8500,0.9444
shift_90_rot_0,0.0033,0.0082,1.0000,0.9000,0.9000
shift_40_rot_150,0.0267,0.0889,1.0000,0.1000,0.1176
shift_50_rot_170,0.0395,0.0783,1.0000,0.1000,0.1538
shift_40_rot_120,0.0214,0.0977,1.0000,0.1500,0.1500
shift_50_rot_0,0.0010,0.0000,1.0000,1.0000,1.0000
shift_30_rot_110,0.0158,0.0861,1.0000,0.2000,0.2105
shift_90_rot_120,0.0270,0.0843,1.0000,0.1500,0.1765
shift_40_rot_130,0.0196,0.0994,1.0000,0.0500,0.0714
shift_100_rot_150,0.0254,0.0930,1.0000,0.1000,0.1538
shift_70_rot_20,0.0079,0.0155,1.0000,0.8500,0.8500
shift_70_rot_40,0.0172,0.0441,1.0000,0.5500,0.5789
shift_80_rot_50,0.0310,0.0628,1.0000,0.3000,0.3333
shift_80_rot_140,0.0340,0.1099,1.0000,0.0000,0.0000
shift_20_rot_30,0.0020,0.0106,1.0000,0.8500,0.8947
shift_40_rot_20,0.0010,0.0050,1.0000,0.9500,0.9500
shift_70_rot_70,0.0308,0.0809,1.0000,0.2000,0.2353
shift_10_rot_120,0.0010,0.1008,1.0000,0.0500,0.1111
shift_80_rot_130,0.0337,0.0931,1.0000,0.1000,0.1333
shift_10_rot_40,0.0039,0.0556,1.0000,0.3000,0.5455
shift_70_rot_10,0.0056,0.0082,1.0000,0.9000,0.9000
shift_10_rot_110,0.0010,0.0681,1.0000,0.2000,0.4444
shift_70_rot_130,0.0382,0.0966,1.0000,0.1000,0.1250
shift_90_rot_50,0.0290,0.0694,1.0000,0.3000,0.3333
shift_100_rot_90,0.0256,0.0753,1.0000,0.2500,0.2632
shift_70_rot_100,0.0342,0.0858,1.0000,0.0500,0.0714
shift_10_rot_100,0.0031,0.0889,1.0000,0.1500,0.2500
shift_100_rot_120,0.0227,0.0764,1.0000,0.2000,0.2667
shift_20_rot_170,0.0077,0.0799,1.0000,0.2000,0.2500
shift_40_rot_50,0.0208,0.0563,1.0000,0.3500,0.4118
shift_70_rot_0,0.0010,0.0000,1.0000,0.9000,1.0000
shift_50_rot_150,0.0360,0.0856,1.0000,0.1500,0.1667
shift_30_rot_80,0.0181,0.0821,1.0000,0.2000,0.2500
shift_10_rot_30,0.0026,0.0230,1.0000,0.4500,0.8182
shift_50_rot_20,0.0087,0.0129,1.0000,0.7500,0.8333
shift_100_rot_160,0.0267,0.0848,1.0000,0.1000,0.1250
shift_40_rot_10,0.0010,0.0000,1.0000,1.0000,1.0000
shift_50_rot_90,0.0340,0.0762,1.0000,0.2000,0.2222
shift_50_rot_30,0.0130,0.0261,1.0000,0.7000,0.7368
shift_10_rot_90,0.0043,0.1098,1.0000,0.0500,0.1667
shift_60_rot_40,0.0284,0.0618,1.0000,0.3000,0.3000
shift_40_rot_140,0.0299,0.1000,1.0000,0.0500,0.0556
shift_30_rot_60,0.0133,0.0719,1.0000,0.3000,0.3333
shift_100_rot_30,0.0211,0.0438,1.0000,0.5500,0.5500
shift_20_rot_80,0.0090,0.0718,1.0000,0.2000,0.2500
shift_60_rot_160,0.0322,0.0905,1.0000,0.0500,0.0625
shift_50_rot_120,0.0332,0.0925,1.0000,0.1000,0.1111
shift_90_rot_70,0.0262,0.0670,1.0000,0.2500,0.2778
shift_90_rot_80,0.0343,0.0931,1.0000,0.1000,0.1250
shift_30_rot_120,0.0166,0.0858,1.0000,0.1500,0.1875
shift_50_rot_60,0.0182,0.0410,1.0000,0.5000,0.5556
shift_60_rot_10,0.0056,0.0100,1.0000,0.9000,0.9000
shift_20_rot_0,0.0010,0.0000,1.0000,1.0000,1.0000
shift_30_rot_10,0.0010,0.0000,1.0000,1.0000,1.0000
shift_80_rot_120,0.0252,0.0882,1.0000,0.1000,0.1053
shift_40_rot_30,0.0066,0.0100,1.0000,0.8500,0.8500
shift_80_rot_80,0.0410,0.0771,1.0000,0.1000,0.1250
shift_90_rot_110,0.0279,0.1028,1.0000,0.0500,0.0588
shift_30_rot_130,0.0134,0.0877,1.0000,0.2000,0.2000
shift_90_rot_20,0.0193,0.0331,1.0000,0.6000,0.6000
shift_100_rot_110,0.0373,0.1082,1.0000,0.0000,0.0000
shift_40_rot_90,0.0175,0.0887,1.0000,0.1500,0.1667
shift_100_rot_50,0.0230,0.0525,1.0000,0.4000,0.4211
shift_70_rot_30,0.0143,0.0260,1.0000,0.6500,0.7222
shift_100_rot_80,0.0266,0.0959,1.0000,0.1500,0.1667
shift_80_rot_160,0.0313,0.0926,1.0000,0.1000,0.1333
shift_70_rot_120,0.0232,0.0928,1.0000,0.2000,0.2222
shift_80_rot_170,0.0270,0.0941,1.0000,0.0500,0.0714
shift_60_rot_0,0.0080,0.0120,1.0000,0.8500,0.8500
shift_30_rot_100,0.0210,0.1033,1.0000,0.0500,0.0667
shift_100_rot_140,0.0208,0.0860,1.0000,0.1000,0.1429
shift_90_rot_150,0.0296,0.0837,1.0000,0.1500,0.1875
shift_100_rot_100,0.0311,0.0981,1.0000,0.1000,0.1333
shift_100_rot_40,0.0277,0.0643,1.0000,0.3500,0.3684
shift_40_rot_100,0.0195,0.0820,1.0000,0.2000,0.2500
shift_40_rot_0,0.0010,0.0000,1.0000,1.0000,1.0000
shift_60_rot_90,0.0421,0.1028,1.0000,0.0000,0.0000
shift_60_rot_130,0.0301,0.0923,1.0000,0.0500,0.0526
shift_20_rot_40,0.0031,0.0231,1.0000,0.6500,0.7647
shift_70_rot_160,0.0359,0.0994,1.0000,0.0500,0.0625
shift_30_rot_140,0.0131,0.0732,1.0000,0.2000,0.2857
shift_70_rot_110,0.0288,0.0816,1.0000,0.1500,0.2000
shift_40_rot_110,0.0267,0.0880,1.0000,0.1500,0.1500
shift_20_rot_120,0.0096,0.0894,1.0000,0.1000,0.1333
shift_30_rot_20,0.0010,0.0000,1.0000,1.0000,1.0000
shift_50_rot_40,0.0189,0.0357,1.0000,0.5500,0.6111
shift_10_rot_150,0.0033,0.1100,1.0000,0.0500,0.0909
shift_80_rot_20,0.0202,0.0465,1.0000,0.5000,0.5263
shift_80_rot_30,0.0242,0.0432,1.0000,0.5000,0.5000
shift_60_rot_30,0.0254,0.0427,1.0000,0.4500,0.4737
shift_70_rot_150,0.0238,0.1022,1.0000,0.0500,0.0556
shift_20_rot_130,0.0082,0.0942,1.0000,0.1000,0.1333
shift_10_rot_50,0.0020,0.0529,1.0000,0.2000,0.5000
shift_30_rot_40,0.0103,0.0301,1.0000,0.6000,0.6667
shift_80_rot_0,0.0102,0.0303,1.0000,0.7000,0.7000
shift_50_rot_50,0.0205,0.0450,1.0000,0.4000,0.5000
shift_70_rot_60,0.0277,0.0602,1.0000,0.3500,0.4118
shift_40_rot_160,0.0267,0.0901,1.0000,0.1000,0.1176
shift_30_rot_70,0.0170,0.0748,1.0000,0.2500,0.2632
shift_90_rot_100,0.0324,0.0872,1.0000,0.1000,0.1250
shift_30_rot_90,0.0189,0.0951,1.0000,0.0500,0.0588
shift_70_rot_50,0.0329,0.0567,1.0000,0.2000,0.2500
shift_60_rot_80,0.0323,0.0761,1.0000,0.2000,0.2105
shift_70_rot_170,0.0363,0.0827,1.0000,0.1000,0.1176
shift_90_rot_170,0.0347,0.1009,1.0000,0.0500,0.0667
shift_20_rot_100,0.0089,0.0873,1.0000,0.1000,0.1250
shift_90_rot_30,0.0241,0.0457,1.0000,0.4500,0.5000
shift_60_rot_150,0.0357,0.1021,1.0000,0.0500,0.0625
shift_50_rot_100,0.0267,0.0909,1.0000,0.1000,0.1053
shift_20_rot_50,0.0063,0.0326,1.0000,0.5500,0.6471
shift_90_rot_130,0.0282,0.0998,1.0000,0.0500,0.0588
shift_20_rot_10,0.0010,0.0000,1.0000,1.0000,1.0000
shift_10_rot_130,0.0055,0.1148,1.0000,0.0500,0.0909
shift_10_rot_170,0.0039,0.0742,1.0000,0.2000,0.3333
shift_70_rot_80,0.0322,0.0884,1.0000,0.1500,0.1579
shift_50_rot_110,0.0263,0.0895,1.0000,0.1000,0.1250
shift_30_rot_50,0.0159,0.0435,1.0000,0.3500,0.4667
shift_30_rot_170,0.0176,0.0842,1.0000,0.1000,0.1111
shift_50_rot_80,0.0279,0.0708,1.0000,0.2500,0.2778
shift_60_rot_50,0.0305,0.0609,1.0000,0.3500,0.3500
shift_60_rot_70,0.0393,0.0952,1.0000,0.0500,0.0526
shift_80_rot_90,0.0253,0.0803,1.0000,0.1500,0.2000
shift_90_rot_40,0.0289,0.0581,1.0000,0.3500,0.3889
shift_60_rot_100,0.0399,0.1001,1.0000,0.0500,0.0500
shift_40_rot_170,0.0235,0.0762,1.0000,0.2000,0.2222
shift_70_rot_90,0.0318,0.0845,1.0000,0.1000,0.1111
shift_60_rot_60,0.0370,0.0762,1.0000,0.1500,0.1579
shift_90_rot_60,0.0359,0.0711,1.0000,0.2000,0.2500
shift_80_rot_110,0.0330,0.1036,1.0000,0.0500,0.0588
shift_90_rot_90,0.0214,0.0844,1.0000,0.1500,0.1667
shift_80_rot_60,0.0291,0.0591,1.0000,0.2500,0.3846
shift_20_rot_140,0.0117,0.0895,1.0000,0.1500,0.1765
shift_40_rot_80,0.0233,0.0844,1.0000,0.1000,0.1000
shift_100_rot_70,0.0235,0.0720,1.0000,0.2000,0.2500
shift_40_rot_40,0.0229,0.0542,1.0000,0.3500,0.4118
shift_40_rot_70,0.0235,0.0735,1.0000,0.2000,0.2667


==> final_results/only_shift/ICP/only_shift_mean_std_results.csv <==
File,ICP Fitness (mean ± std),ICP RMSE (mean ± std),Average Distance (mean ± std),Color Ratio (mean ± std),Success (mean)
shift_10_rot_0,0.9993 ± 0.0029,0.0021 ± 0.0009,0.0096 ± 0.0052,0.0728 ± 0.0362,1.0000
shift_20_rot_0,0.9853 ± 0.0742,0.0036 ± 0.0029,0.0166 ± 0.0205,0.1072 ± 0.0922,0.8500
shift_30_rot_0,0.9908 ± 0.0530,0.0047 ± 0.0041,0.0198 ± 0.0211,0.1259 ± 0.1014,0.7400
shift_40_rot_0,0.9969 ± 0.0218,0.0037 ± 0.0047,0.0153 ± 0.0182,0.1048 ± 0.1174,0.8500
shift_50_rot_0,0.9928 ± 0.0526,0.0061 ± 0.0082,0.0231 ± 0.0265,0.1511 ± 0.1579,0.7400
shift_60_rot_0,1.0000 ± 0.0000,0.0043 ± 0.0069,0.0196 ± 0.0244,0.1488 ± 0.2179,0.8000
shift_70_rot_0,0.9998 ± 0.0022,0.0049 ± 0.0092,0.0238 ± 0.0330,0.1622 ± 0.2400,0.7800
shift_80_rot_0,0.9962 ± 0.0379,0.0065 ± 0.0150,0.0231 ± 0.0407,0.1244 ± 0.1768,0.8400
shift_90_rot_0,0.9868 ± 0.1017,0.0115 ± 0.0214,0.0435 ± 0.0621,0.2081 ± 0.2364,0.6600
shift_100_rot_0,0.9891 ± 0.1001,0.0153 ± 0.0250,0.0625 ± 0.1737,0.2514 ± 0.2656,0.5500
shift_110_rot_0,0.9898 ± 0.1000,0.0110 ± 0.0214,0.0438 ± 0.0663,0.2414 ± 0.2816,0.6100
shift_120_rot_0,0.9700 ± 0.1714,0.0100 ± 0.0181,0.0525 ± 0.0844,0.2608 ± 0.2789,0.5500
shift_130_rot_0,0.9800 ± 0.1407,0.0092 ± 0.0162,0.0585 ± 0.1314,0.2890 ± 0.3022,0.5000
shift_140_rot_0,0.9400 ± 0.2387,0.0109 ± 0.0226,6418237217.6617 ± 51615313220.4255,0.2850 ± 0.2957,0.5800
shift_150_rot_0,0.9011 ± 0.2985,0.0115 ± 0.0311,36981425842.5860 ± 208475551899.4880,0.3109 ± 0.3165,0.5000


==> final_results/only_shift/color_ICP/only_shift_mean_std_results.csv <==
File,ICP Fitness (mean ± std),ICP RMSE (mean ± std),Average Distance (mean ± std),Color Ratio (mean ± std),Success (mean)
shift_10_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_20_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_30_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_40_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_50_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_60_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_70_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_80_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.9900
shift_90_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,0.0000 ± 0.0000,1.0000
shift_100_rot_0,1.0000 ± 0.0000,0.0000 ± 0.0000,0.0013 ± 0.0132,0.0000 ± 0.0000,0.9600
shift_110_rot_0,0.9999 ± 0.0010,0.0022 ± 0.0134,0.0045 ± 0.0265,0.0125 ± 0.0707,0.9200
shift_120_rot_0,1.0000 ± 0.0000,0.0010 ± 0.0067,0.0020 ± 0.0140,0.0071 ± 0.0484,0.9300
shift_130_rot_0,1.0000 ± 0.0000,0.0025 ± 0.0127,0.0069 ± 0.0296,0.0167 ± 0.0797,0.8600
shift_140_rot_0,1.0000 ± 0.0000,0.0027 ± 0.0137,0.0067 ± 0.0297,0.0166 ± 0.0795,0.8700
shift_150_rot_0,1.0000 ± 0.0000,0.0005 ± 0.0050,0.0072 ± 0.0292,0.0039 ± 0.0359,0.8100


==> final_results/shift_rotation/ICP/ICP_rot_shift_mean_std_results.csv <==
File,ICP Fitness,ICP RMSE,Color Ratio,Geometry Success,Color Success,Success,Geometry Success (Converge),Color Success (Converge),Success (Converge)
shift_100_rot_60,0.1604,0.0189,0.4976,0.8000,0.2500,0.0500,0.8000,0.2500,0.0500
shift_80_rot_40,0.1568,0.0155,0.4957,0.8100,0.3100,0.1200,0.8100,0.3100,0.1200
shift_100_rot_10,0.1471,0.0197,0.5002,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_30_rot_160,0.1322,0.0057,0.4927,0.9100,0.3200,0.2300,0.9100,0.3200,0.2300
shift_50_rot_10,0.1338,0.0109,0.4919,0.7900,0.3200,0.1100,0.7900,0.3200,0.1100
shift_110_rot_150,0.1502,0.0205,0.5074,0.8100,0.2600,0.0700,0.8100,0.2600,0.0700
shift_30_rot_150,0.1392,0.0050,0.5054,0.9300,0.2000,0.1300,0.9300,0.2000,0.1300
shift_20_rot_90,0.0979,0.0031,0.4981,1.0000,0.1800,0.1800,1.0000,0.1800,0.1800
shift_50_rot_130,0.1312,0.0111,0.4953,0.8000,0.3400,0.1400,0.8000,0.3400,0.1400
shift_100_rot_170,0.1988,0.0236,0.5006,0.7600,0.2700,0.0300,0.7600,0.2700,0.0300
shift_140_rot_20,0.2186,0.0359,0.4977,0.7500,0.3100,0.0600,0.7500,0.3100,0.0600
shift_130_rot_70,0.1792,0.0336,0.4967,0.7500,0.3600,0.1100,0.7500,0.3600,0.1100
shift_110_rot_40,0.2111,0.0182,0.5018,0.8100,0.2800,0.0900,0.8100,0.2800,0.0900
shift_10_rot_140,0.0639,0.0009,0.5056,1.0000,0.1800,0.1800,1.0000,0.1800,0.1800
shift_60_rot_170,0.1753,0.0170,0.4959,0.7300,0.3200,0.0500,0.7300,0.3200,0.0500
shift_100_rot_130,0.1229,0.0152,0.5042,0.8400,0.2100,0.0500,0.8400,0.2100,0.0500
shift_50_rot_180,0.1697,0.0096,0.4871,0.8300,0.3800,0.2100,0.8300,0.3800,0.2100
shift_150_rot_170,0.1703,0.0386,0.5037,0.7800,0.2700,0.0500,0.7800,0.2700,0.0500
shift_50_rot_140,0.1425,0.0091,0.4960,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_20_rot_20,0.2409,0.0055,0.4830,0.9700,0.3600,0.3300,0.9700,0.3600,0.3300
shift_110_rot_20,0.2968,0.0341,0.4976,0.6600,0.4000,0.0600,0.6600,0.4000,0.0600
shift_20_rot_70,0.1090,0.0031,0.4924,0.9900,0.2600,0.2500,0.9900,0.2600,0.2500
shift_90_rot_140,0.1479,0.0128,0.5001,0.8400,0.2300,0.0700,0.8400,0.2300,0.0700
shift_130_rot_20,0.1378,0.0197,0.4982,0.8400,0.2100,0.0500,0.8400,0.2100,0.0500
shift_40_rot_60,0.1075,0.0045,0.5100,0.9000,0.1700,0.0700,0.9000,0.1700,0.0700
shift_60_rot_20,0.3108,0.0205,0.4910,0.6500,0.4900,0.1400,0.6500,0.4900,0.1400
shift_60_rot_180,0.1428,0.0135,0.4980,0.7800,0.3100,0.0900,0.7800,0.3100,0.0900
shift_30_rot_30,0.1905,0.0097,0.4956,0.8400,0.3300,0.1700,0.8400,0.3300,0.1700
shift_50_rot_160,0.1996,0.0100,0.5015,0.7900,0.3700,0.1600,0.7900,0.3700,0.1600
shift_130_rot_40,0.1714,0.0337,0.5032,0.7700,0.2900,0.0600,0.7700,0.2900,0.0600
shift_120_rot_90,0.1897,0.0337,0.5039,0.7500,0.2700,0.0200,0.7500,0.2700,0.0200
shift_10_rot_10,0.2392,0.0034,0.4751,1.0000,0.3700,0.3700,1.0000,0.3700,0.3700
shift_140_rot_170,0.1033,0.0184,0.4986,0.8700,0.1700,0.0400,0.8700,0.1700,0.0400
shift_130_rot_110,0.0874,0.0177,0.4979,0.8800,0.1900,0.0700,0.8800,0.1900,0.0700
shift_10_rot_80,0.1504,0.0014,0.4934,1.0000,0.2400,0.2400,1.0000,0.2400,0.2400
shift_10_rot_160,0.1632,0.0014,0.5193,1.0000,0.1600,0.1600,1.0000,0.1600,0.1600
shift_110_rot_180,0.1137,0.0234,0.5004,0.8200,0.2200,0.0400,0.8200,0.2200,0.0400
shift_110_rot_70,0.1152,0.0148,0.5000,0.8600,0.1800,0.0400,0.8600,0.1800,0.0400
shift_120_rot_100,0.1668,0.0219,0.4990,0.8100,0.2700,0.0800,0.8100,0.2700,0.0800
shift_20_rot_150,0.1470,0.0032,0.4922,1.0000,0.2500,0.2500,1.0000,0.2500,0.2500
shift_60_rot_110,0.1991,0.0127,0.4925,0.7800,0.3400,0.1200,0.7800,0.3400,0.1200
shift_110_rot_140,0.0832,0.0094,0.5001,0.9100,0.1900,0.1000,0.9100,0.1900,0.1000
shift_100_rot_20,0.2239,0.0307,0.5064,0.7000,0.3500,0.0500,0.7000,0.3500,0.0500
shift_50_rot_70,0.0737,0.0063,0.5104,0.8900,0.1900,0.0800,0.8900,0.1900,0.0800
shift_120_rot_170,0.1658,0.0248,0.4932,0.8000,0.2500,0.0500,0.8000,0.2500,0.0500
shift_110_rot_50,0.1763,0.0277,0.4947,0.7600,0.3300,0.0900,0.7600,0.3300,0.0900
shift_90_rot_10,0.1306,0.0183,0.4938,0.8200,0.3000,0.1200,0.8200,0.3000,0.1200
shift_10_rot_70,0.0908,0.0015,0.5086,1.0000,0.1400,0.1400,1.0000,0.1400,0.1400
shift_80_rot_150,0.0486,0.0064,0.5032,0.9400,0.1500,0.0900,0.9400,0.1500,0.0900
shift_90_rot_160,0.0943,0.0134,0.4997,0.8600,0.1700,0.0300,0.8600,0.1700,0.0300
shift_130_rot_180,0.1728,0.0331,0.4988,0.7800,0.2500,0.0300,0.7800,0.2500,0.0300
shift_60_rot_120,0.1455,0.0105,0.4970,0.8200,0.2800,0.1000,0.8200,0.2800,0.1000
shift_20_rot_60,0.1368,0.0029,0.4947,1.0000,0.2600,0.2600,1.0000,0.2600,0.2600
shift_20_rot_110,0.0760,0.0017,0.5131,1.0000,0.1200,0.1200,1.0000,0.1200,0.1200
shift_10_rot_60,0.1294,0.0013,0.5039,1.0000,0.1800,0.1800,1.0000,0.1800,0.1800
shift_150_rot_140,0.0829,0.0172,0.5022,0.9000,0.1700,0.0700,0.9000,0.1700,0.0700
shift_80_rot_70,0.1202,0.0099,0.5076,0.8600,0.2200,0.0800,0.8600,0.2200,0.0800
shift_80_rot_100,0.1603,0.0185,0.5029,0.7700,0.3200,0.0900,0.7700,0.3200,0.0900
shift_60_rot_140,0.0930,0.0064,0.4983,0.8800,0.2100,0.0900,0.8800,0.2100,0.0900
shift_150_rot_180,0.1683,0.0242,0.5022,0.8300,0.2300,0.0600,0.8300,0.2300,0.0600
shift_80_rot_10,0.1109,0.0111,0.5004,0.8600,0.1700,0.0300,0.8600,0.1700,0.0300
shift_70_rot_140,0.1484,0.0120,0.5002,0.8200,0.3100,0.1300,0.8200,0.3100,0.1300
shift_20_rot_160,0.1336,0.0034,0.5017,1.0000,0.2100,0.2100,1.0000,0.2100,0.2100
shift_10_rot_20,0.2696,0.0025,0.4683,1.0000,0.3700,0.3700,1.0000,0.3700,0.3700
shift_150_rot_150,0.1278,0.0265,0.4952,0.8500,0.2200,0.0700,0.8500,0.2200,0.0700
shift_110_rot_90,0.2009,0.0237,0.4947,0.7900,0.3100,0.1000,0.7900,0.3100,0.1000
shift_40_rot_150,0.1079,0.0074,0.5116,0.8500,0.2300,0.0800,0.8500,0.2300,0.0800
shift_50_rot_170,0.1681,0.0108,0.4984,0.7900,0.3000,0.0900,0.7900,0.3000,0.0900
shift_120_rot_120,0.1236,0.0182,0.4965,0.8500,0.2100,0.0600,0.8500,0.2100,0.0600
shift_40_rot_120,0.1684,0.0092,0.5028,0.8100,0.3300,0.1400,0.8100,0.3300,0.1400
shift_30_rot_110,0.1615,0.0058,0.4898,0.9100,0.3300,0.2400,0.9100,0.3300,0.2400
shift_150_rot_110,0.0786,0.0174,0.4976,0.9000,0.1900,0.0900,0.9000,0.1900,0.0900
shift_90_rot_120,0.1842,0.0156,0.4944,0.8000,0.2800,0.0800,0.8000,0.2800,0.0800
shift_40_rot_130,0.1417,0.0073,0.5011,0.8500,0.2900,0.1400,0.8500,0.2900,0.1400
shift_130_rot_90,0.1582,0.0334,0.5006,0.7700,0.2800,0.0500,0.7700,0.2800,0.0500
shift_140_rot_60,0.1757,0.0283,0.4915,0.8000,0.2200,0.0200,0.8000,0.2200,0.0200
shift_150_rot_80,0.0745,0.0166,0.5048,0.9100,0.1400,0.0500,0.9100,0.1400,0.0500
shift_100_rot_150,0.1552,0.0221,0.5014,0.7900,0.2500,0.0400,0.7900,0.2500,0.0400
shift_70_rot_20,0.2796,0.0243,0.5126,0.6400,0.4000,0.0400,0.6400,0.4000,0.0400
shift_130_rot_10,0.1492,0.0313,0.5009,0.7900,0.2500,0.0400,0.7900,0.2500,0.0400
shift_70_rot_40,0.1835,0.0169,0.5060,0.7700,0.3100,0.0800,0.7700,0.3100,0.0800
shift_80_rot_50,0.2076,0.0182,0.4997,0.7900,0.3400,0.1300,0.7900,0.3400,0.1300
shift_80_rot_140,0.1329,0.0156,0.5017,0.8100,0.2500,0.0600,0.8100,0.2500,0.0600
shift_20_rot_30,0.2742,0.0063,0.4841,0.9800,0.4100,0.3900,0.9800,0.4100,0.3900
shift_40_rot_20,0.2876,0.0132,0.4876,0.7500,0.4900,0.2400,0.7500,0.4900,0.2400
shift_70_rot_70,0.1013,0.0103,0.5000,0.8600,0.2200,0.0800,0.8600,0.2200,0.0800
shift_150_rot_40,0.2382,0.0454,0.4875,0.7200,0.4000,0.1200,0.7200,0.4000,0.1200
shift_10_rot_120,0.1566,0.0015,0.4899,1.0000,0.2900,0.2900,1.0000,0.2900,0.2900
shift_80_rot_130,0.1539,0.0181,0.4958,0.8000,0.2800,0.0800,0.8000,0.2800,0.0800
shift_10_rot_40,0.2370,0.0021,0.4945,1.0000,0.3200,0.3200,1.0000,0.3200,0.3200
shift_140_rot_120,0.1016,0.0202,0.5016,0.8700,0.1800,0.0500,0.8700,0.1800,0.0500
shift_110_rot_30,0.2452,0.0353,0.5015,0.6900,0.3900,0.0800,0.6900,0.3900,0.0800
shift_70_rot_10,0.1162,0.0137,0.4938,0.8300,0.2500,0.0800,0.8300,0.2500,0.0800
shift_10_rot_110,0.0650,0.0010,0.5019,1.0000,0.1900,0.1900,1.0000,0.1900,0.1900
shift_70_rot_130,0.1255,0.0105,0.5009,0.8500,0.2500,0.1000,0.8500,0.2500,0.1000
shift_130_rot_140,0.1057,0.0159,0.4978,0.8700,0.1800,0.0500,0.8700,0.1800,0.0500
shift_120_rot_80,0.1496,0.0221,0.4962,0.8200,0.2600,0.0800,0.8200,0.2600,0.0800
shift_90_rot_50,0.1911,0.0196,0.4995,0.7800,0.3200,0.1000,0.7800,0.3200,0.1000
shift_100_rot_90,0.1205,0.0122,0.4953,0.8700,0.2600,0.1300,0.8700,0.2600,0.1300
shift_70_rot_100,0.1498,0.0151,0.4965,0.7900,0.2900,0.0800,0.7900,0.2900,0.0800
shift_10_rot_100,0.1516,0.0015,0.5101,1.0000,0.2300,0.2300,1.0000,0.2300,0.2300
shift_100_rot_120,0.1935,0.0218,0.5008,0.7600,0.2800,0.0400,0.7600,0.2800,0.0400
shift_20_rot_170,0.1251,0.0029,0.5094,0.9700,0.2100,0.1800,0.9700,0.2100,0.1800
shift_40_rot_50,0.1723,0.0079,0.4972,0.8500,0.3200,0.1700,0.8500,0.3200,0.1700
shift_50_rot_150,0.1780,0.0154,0.5031,0.7100,0.3500,0.0600,0.7100,0.3500,0.0600
shift_30_rot_80,0.1738,0.0058,0.5124,0.9200,0.2300,0.1500,0.9200,0.2300,0.1500
shift_150_rot_50,0.1693,0.0256,0.4971,0.8100,0.2900,0.1000,0.8100,0.2900,0.1000
shift_130_rot_150,0.1092,0.0192,0.4981,0.8600,0.1800,0.0400,0.8600,0.1800,0.0400
shift_120_rot_40,0.1618,0.0234,0.5058,0.8000,0.2400,0.0400,0.8000,0.2400,0.0400
shift_150_rot_30,0.2575,0.0537,0.4964,0.6700,0.3800,0.0500,0.6700,0.3800,0.0500
shift_150_rot_160,0.1848,0.0279,0.4947,0.8000,0.2900,0.0900,0.8000,0.2900,0.0900
shift_10_rot_30,0.2237,0.0028,0.4803,1.0000,0.3800,0.3800,1.0000,0.3800,0.3800
shift_140_rot_30,0.2181,0.0344,0.5060,0.7500,0.3200,0.0700,0.7500,0.3200,0.0700
shift_50_rot_20,0.2560,0.0175,0.4889,0.6600,0.4500,0.1100,0.6600,0.4500,0.1100
shift_100_rot_160,0.1143,0.0188,0.5009,0.8300,0.2100,0.0400,0.8300,0.2100,0.0400
shift_40_rot_10,0.2029,0.0112,0.4827,0.7600,0.4200,0.1800,0.7600,0.4200,0.1800
shift_50_rot_90,0.1275,0.0076,0.5047,0.8500,0.2600,0.1100,0.8500,0.2600,0.1100
shift_50_rot_30,0.2622,0.0162,0.4856,0.6800,0.4800,0.1600,0.6800,0.4800,0.1600
shift_110_rot_130,0.1577,0.0251,0.5072,0.7800,0.3200,0.1000,0.7800,0.3200,0.1000
shift_120_rot_140,0.1627,0.0154,0.5031,0.8400,0.2000,0.0400,0.8400,0.2000,0.0400
shift_10_rot_90,0.1394,0.0014,0.5035,1.0000,0.2400,0.2400,1.0000,0.2400,0.2400
shift_60_rot_40,0.2191,0.0156,0.4938,0.7500,0.4000,0.1500,0.7500,0.4000,0.1500
shift_40_rot_140,0.1355,0.0070,0.5062,0.8600,0.2400,0.1000,0.8600,0.2400,0.1000
shift_30_rot_60,0.1432,0.0059,0.5037,0.9300,0.2600,0.1900,0.9300,0.2600,0.1900
shift_100_rot_30,0.2314,0.0277,0.5066,0.7100,0.3600,0.0700,0.7100,0.3600,0.0700
shift_20_rot_80,0.0883,0.0026,0.4968,0.9800,0.2400,0.2200,0.9800,0.2400,0.2200
shift_60_rot_160,0.1421,0.0125,0.4996,0.8100,0.2400,0.0500,0.8100,0.2400,0.0500
shift_110_rot_170,0.1334,0.0234,0.4889,0.8000,0.2700,0.0700,0.8000,0.2700,0.0700
shift_150_rot_130,0.1607,0.0293,0.5020,0.8100,0.2500,0.0600,0.8100,0.2500,0.0600
shift_50_rot_120,0.1339,0.0115,0.4969,0.8000,0.2700,0.0700,0.8000,0.2700,0.0700
shift_120_rot_180,0.1269,0.0233,0.5038,0.8200,0.2600,0.0800,0.8200,0.2600,0.0800
shift_80_rot_180,0.1580,0.0157,0.5077,0.8200,0.2400,0.0600,0.8200,0.2400,0.0600
shift_90_rot_70,0.1976,0.0159,0.4955,0.8000,0.3200,0.1200,0.8000,0.3200,0.1200
shift_110_rot_60,0.1604,0.0232,0.5052,0.8100,0.2400,0.0500,0.8100,0.2400,0.0500
shift_140_rot_70,0.1068,0.0243,0.5012,0.8500,0.1900,0.0400,0.8500,0.1900,0.0400
shift_90_rot_80,0.1976,0.0171,0.5016,0.8000,0.2600,0.0600,0.8000,0.2600,0.0600
shift_30_rot_120,0.0985,0.0042,0.4941,0.9500,0.2300,0.1800,0.9500,0.2300,0.1800
shift_50_rot_60,0.0929,0.0077,0.5006,0.8600,0.2600,0.1200,0.8600,0.2600,0.1200
shift_60_rot_10,0.1744,0.0166,0.4896,0.7600,0.3900,0.1500,0.7600,0.3900,0.1500
shift_150_rot_90,0.1128,0.0206,0.5013,0.8600,0.1700,0.0300,0.8600,0.1700,0.0300
shift_40_rot_180,0.1441,0.0089,0.5099,0.7800,0.3100,0.0900,0.7800,0.3100,0.0900
shift_30_rot_10,0.1794,0.0078,0.4885,0.8600,0.3400,0.2000,0.8600,0.3400,0.2000
shift_120_rot_160,0.1912,0.0307,0.4995,0.7500,0.2900,0.0400,0.7500,0.2900,0.0400
shift_80_rot_120,0.1307,0.0151,0.4985,0.8300,0.2100,0.0400,0.8300,0.2100,0.0400
shift_40_rot_30,0.2305,0.0146,0.4972,0.7000,0.4400,0.1400,0.7000,0.4400,0.1400
shift_80_rot_80,0.1703,0.0214,0.5044,0.7600,0.3000,0.0600,0.7600,0.3000,0.0600
shift_90_rot_110,0.2136,0.0240,0.4953,0.7200,0.3600,0.0800,0.7200,0.3600,0.0800
shift_140_rot_80,0.1525,0.0246,0.4946,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_130_rot_50,0.1543,0.0343,0.4994,0.7700,0.3100,0.0800,0.7700,0.3100,0.0800
shift_140_rot_10,0.0832,0.0190,0.4992,0.8800,0.1700,0.0500,0.8800,0.1700,0.0500
shift_30_rot_130,0.0851,0.0021,0.4964,0.9900,0.2000,0.1900,0.9900,0.2000,0.1900
shift_90_rot_20,0.2728,0.0309,0.4950,0.6600,0.4100,0.0700,0.6600,0.4100,0.0700
shift_100_rot_110,0.1887,0.0265,0.4963,0.7600,0.3100,0.0700,0.7600,0.3100,0.0700
shift_40_rot_90,0.1093,0.0058,0.5022,0.8600,0.2300,0.0900,0.8600,0.2300,0.0900
shift_100_rot_50,0.1383,0.0182,0.4960,0.8300,0.2600,0.0900,0.8300,0.2600,0.0900
shift_70_rot_30,0.2746,0.0226,0.4987,0.6900,0.3900,0.0800,0.6900,0.3900,0.0800
shift_100_rot_80,0.1187,0.0131,0.4948,0.8700,0.2500,0.1200,0.8700,0.2500,0.1200
shift_80_rot_160,0.1344,0.0102,0.4961,0.8600,0.2500,0.1100,0.8600,0.2500,0.1100
shift_140_rot_50,0.1924,0.0385,0.4955,0.7400,0.3200,0.0600,0.7400,0.3200,0.0600
shift_70_rot_120,0.1263,0.0139,0.5008,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_80_rot_170,0.1154,0.0159,0.4993,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_130_rot_160,0.1222,0.0152,0.4998,0.8800,0.1800,0.0600,0.8800,0.1800,0.0600
shift_30_rot_100,0.1473,0.0056,0.4886,0.9100,0.3100,0.2200,0.9100,0.3100,0.2200
shift_100_rot_140,0.1290,0.0188,0.5030,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_90_rot_150,0.1402,0.0212,0.5036,0.8000,0.2700,0.0700,0.8000,0.2700,0.0700
shift_130_rot_30,0.1783,0.0263,0.5035,0.8000,0.2500,0.0500,0.8000,0.2500,0.0500
shift_130_rot_60,0.1327,0.0237,0.4945,0.8300,0.2100,0.0400,0.8300,0.2100,0.0400
shift_120_rot_30,0.2237,0.0375,0.5019,0.6900,0.3700,0.0600,0.6900,0.3700,0.0600
shift_100_rot_100,0.0626,0.0084,0.5041,0.9200,0.1300,0.0500,0.9200,0.1300,0.0500
shift_130_rot_170,0.1570,0.0246,0.4998,0.8200,0.2300,0.0500,0.8200,0.2300,0.0500
shift_100_rot_40,0.1732,0.0209,0.4963,0.7800,0.2900,0.0700,0.7800,0.2900,0.0700
shift_120_rot_10,0.1259,0.0224,0.5005,0.8400,0.2600,0.1000,0.8400,0.2600,0.1000
shift_120_rot_50,0.1478,0.0240,0.4997,0.8100,0.2700,0.0800,0.8100,0.2700,0.0800
shift_40_rot_100,0.1549,0.0090,0.4983,0.7900,0.3000,0.0900,0.7900,0.3000,0.0900
shift_140_rot_110,0.1371,0.0236,0.4989,0.8500,0.2400,0.0900,0.8500,0.2400,0.0900
shift_60_rot_90,0.0900,0.0076,0.5018,0.8800,0.2200,0.1000,0.8800,0.2200,0.1000
shift_60_rot_130,0.0937,0.0101,0.4979,0.8400,0.2500,0.0900,0.8400,0.2500,0.0900
shift_10_rot_180,0.0993,0.0013,0.4963,1.0000,0.2400,0.2400,1.0000,0.2400,0.2400
shift_20_rot_40,0.2197,0.0053,0.5023,0.9700,0.2900,0.2600,0.9700,0.2900,0.2600
shift_120_rot_130,0.1247,0.0202,0.5004,0.8400,0.2000,0.0400,0.8400,0.2000,0.0400
shift_20_rot_180,0.1240,0.0031,0.5022,0.9900,0.2300,0.2200,0.9900,0.2300,0.2200
shift_70_rot_160,0.0968,0.0139,0.5014,0.8200,0.2700,0.0900,0.8200,0.2700,0.0900
shift_140_rot_150,0.1293,0.0170,0.5068,0.8700,0.1800,0.0500,0.8700,0.1800,0.0500
shift_30_rot_140,0.1097,0.0043,0.4939,0.9400,0.2200,0.1600,0.9400,0.2200,0.1600
shift_70_rot_110,0.1064,0.0111,0.4990,0.8400,0.2400,0.0800,0.8400,0.2400,0.0800
shift_40_rot_110,0.1147,0.0085,0.5024,0.8100,0.3000,0.1100,0.8100,0.3000,0.1100
shift_20_rot_120,0.1216,0.0029,0.5000,1.0000,0.1900,0.1900,1.0000,0.1900,0.1900
shift_30_rot_20,0.2359,0.0095,0.4915,0.8900,0.3900,0.2800,0.8900,0.3900,0.2800
shift_90_rot_180,0.1099,0.0160,0.5071,0.8300,0.2200,0.0500,0.8300,0.2200,0.0500
shift_50_rot_40,0.2120,0.0141,0.4956,0.7100,0.4300,0.1400,0.7100,0.4300,0.1400
shift_150_rot_120,0.1614,0.0284,0.4971,0.8100,0.2500,0.0600,0.8100,0.2500,0.0600
shift_10_rot_150,0.0991,0.0011,0.4984,1.0000,0.2500,0.2500,1.0000,0.2500,0.2500
shift_150_rot_60,0.1182,0.0224,0.5015,0.8600,0.1900,0.0500,0.8600,0.1900,0.0500
shift_80_rot_20,0.1972,0.0182,0.4919,0.7500,0.3300,0.0800,0.7500,0.3300,0.0800
shift_80_rot_30,0.2787,0.0332,0.4943,0.6100,0.4900,0.1000,0.6100,0.4900,0.1000
shift_60_rot_30,0.2041,0.0146,0.4929,0.7700,0.3600,0.1300,0.7700,0.3600,0.1300
shift_110_rot_110,0.1326,0.0126,0.4999,0.8600,0.2000,0.0600,0.8600,0.2000,0.0600
shift_110_rot_160,0.1609,0.0199,0.4983,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_70_rot_150,0.1514,0.0165,0.4994,0.7800,0.2600,0.0400,0.7800,0.2600,0.0400
shift_20_rot_130,0.1127,0.0032,0.4920,0.9800,0.2700,0.2500,0.9800,0.2700,0.2500
shift_130_rot_130,0.1354,0.0139,0.5077,0.8800,0.1800,0.0600,0.8800,0.1800,0.0600
shift_120_rot_20,0.1962,0.0311,0.4900,0.7600,0.3300,0.0900,0.7600,0.3300,0.0900
shift_10_rot_50,0.1214,0.0015,0.5002,1.0000,0.2700,0.2700,1.0000,0.2700,0.2700
shift_30_rot_40,0.1994,0.0065,0.5000,0.9400,0.2700,0.2100,0.9400,0.2700,0.2100
shift_50_rot_50,0.1861,0.0131,0.4934,0.7400,0.4300,0.1700,0.7400,0.4300,0.1700
shift_70_rot_60,0.1469,0.0162,0.4945,0.7900,0.2900,0.0800,0.7900,0.2900,0.0800
shift_40_rot_160,0.1064,0.0043,0.5078,0.9200,0.2100,0.1300,0.9200,0.2100,0.1300
shift_30_rot_70,0.1611,0.0066,0.4896,0.9200,0.2700,0.1900,0.9200,0.2700,0.1900
shift_90_rot_100,0.0997,0.0156,0.5023,0.8500,0.2300,0.0800,0.8500,0.2300,0.0800
shift_30_rot_90,0.1114,0.0050,0.5020,0.9200,0.2800,0.2000,0.9200,0.2800,0.2000
shift_110_rot_10,0.1593,0.0198,0.4993,0.8200,0.2900,0.1100,0.8200,0.2900,0.1100
shift_70_rot_50,0.1418,0.0143,0.4986,0.8100,0.2900,0.1000,0.8100,0.2900,0.1000
shift_110_rot_100,0.1455,0.0222,0.4984,0.8000,0.2500,0.0500,0.8000,0.2500,0.0500
shift_60_rot_80,0.1241,0.0081,0.4956,0.8600,0.2300,0.0900,0.8600,0.2300,0.0900
shift_70_rot_170,0.1299,0.0135,0.5027,0.8300,0.2700,0.1000,0.8300,0.2700,0.1000
shift_90_rot_170,0.0788,0.0113,0.4980,0.8900,0.2000,0.0900,0.8900,0.2000,0.0900
shift_140_rot_180,0.1297,0.0264,0.4998,0.8200,0.2100,0.0300,0.8200,0.2100,0.0300
shift_130_rot_120,0.1751,0.0249,0.4990,0.8100,0.2700,0.0800,0.8100,0.2700,0.0800
shift_20_rot_100,0.1330,0.0038,0.4956,0.9900,0.2800,0.2700,0.9900,0.2800,0.2700
shift_140_rot_130,0.2068,0.0468,0.5005,0.7200,0.3300,0.0500,0.7200,0.3300,0.0500
shift_140_rot_100,0.1335,0.0264,0.5004,0.8300,0.2800,0.1100,0.8300,0.2800,0.1100
shift_90_rot_30,0.2572,0.0280,0.5037,0.6800,0.3700,0.0500,0.6800,0.3700,0.0500
shift_60_rot_150,0.1022,0.0093,0.4987,0.8600,0.2400,0.1000,0.8600,0.2400,0.1000
shift_50_rot_100,0.1257,0.0101,0.4919,0.8100,0.2900,0.1000,0.8100,0.2900,0.1000
shift_100_rot_180,0.1439,0.0195,0.4986,0.8000,0.2500,0.0500,0.8000,0.2500,0.0500
shift_130_rot_80,0.1910,0.0322,0.4986,0.7600,0.2800,0.0400,0.7600,0.2800,0.0400
shift_20_rot_50,0.1702,0.0043,0.4994,0.9900,0.1800,0.1700,0.9900,0.1800,0.1700
shift_90_rot_130,0.1172,0.0173,0.5047,0.8300,0.2300,0.0600,0.8300,0.2300,0.0600
shift_20_rot_10,0.2074,0.0060,0.4766,0.9500,0.4200,0.3700,0.9500,0.4200,0.3700
shift_10_rot_130,0.1299,0.0014,0.4974,1.0000,0.2700,0.2700,1.0000,0.2700,0.2700
shift_10_rot_170,0.1217,0.0013,0.4963,1.0000,0.2600,0.2600,1.0000,0.2600,0.2600
shift_120_rot_60,0.1461,0.0288,0.5011,0.8000,0.2600,0.0600,0.8000,0.2600,0.0600
shift_70_rot_80,0.1471,0.0131,0.5012,0.8100,0.2700,0.0800,0.8100,0.2700,0.0800
shift_50_rot_110,0.1286,0.0089,0.5043,0.8400,0.2700,0.1100,0.8400,0.2700,0.1100
shift_30_rot_50,0.1377,0.0062,0.4920,0.8900,0.3200,0.2100,0.8900,0.3200,0.2100
shift_30_rot_170,0.1026,0.0045,0.5032,0.9400,0.2200,0.1600,0.9400,0.2200,0.1600
shift_130_rot_100,0.1267,0.0266,0.4998,0.8200,0.2400,0.0600,0.8200,0.2400,0.0600
shift_140_rot_160,0.1292,0.0161,0.4953,0.8600,0.2600,0.1200,0.8600,0.2600,0.1200
shift_50_rot_80,0.1274,0.0100,0.5008,0.8200,0.2800,0.1000,0.8200,0.2800,0.1000
shift_60_rot_50,0.1713,0.0142,0.4928,0.7800,0.3300,0.1100,0.7800,0.3300,0.1100
shift_150_rot_10,0.0664,0.0111,0.5030,0.9300,0.1100,0.0400,0.9300,0.1100,0.0400
shift_60_rot_70,0.1259,0.0110,0.4986,0.8300,0.2800,0.1100,0.8300,0.2800,0.1100
shift_30_rot_180,0.1785,0.0060,0.4978,0.9300,0.2600,0.1900,0.9300,0.2600,0.1900
shift_80_rot_90,0.1553,0.0139,0.5040,0.8300,0.2000,0.0300,0.8300,0.2000,0.0300
shift_90_rot_40,0.1587,0.0234,0.5013,0.7700,0.3000,0.0700,0.7700,0.3000,0.0700
shift_120_rot_110,0.1478,0.0193,0.5009,0.8300,0.2200,0.0500,0.8300,0.2200,0.0500
shift_150_rot_100,0.1455,0.0288,0.5035,0.8200,0.2100,0.0300,0.8200,0.2100,0.0300
shift_60_rot_100,0.1724,0.0132,0.5009,0.7900,0.3600,0.1500,0.7900,0.3600,0.1500
shift_120_rot_70,0.0721,0.0116,0.5006,0.9100,0.1800,0.0900,0.9100,0.1800,0.0900
shift_40_rot_170,0.1154,0.0072,0.5046,0.8100,0.3100,0.1200,0.8100,0.3100,0.1200
shift_140_rot_40,0.1963,0.0364,0.4986,0.7500,0.3000,0.0500,0.7500,0.3000,0.0500
shift_110_rot_80,0.1798,0.0218,0.5043,0.8000,0.2700,0.0700,0.8000,0.2700,0.0700
shift_150_rot_20,0.1686,0.0382,0.4988,0.7800,0.3400,0.1200,0.7800,0.3400,0.1200
shift_140_rot_140,0.1146,0.0229,0.4973,0.8500,0.2100,0.0600,0.8500,0.2100,0.0600
shift_110_rot_120,0.1316,0.0144,0.4944,0.8500,0.2300,0.0800,0.8500,0.2300,0.0800
shift_70_rot_90,0.1981,0.0154,0.5018,0.8000,0.3100,0.1100,0.8000,0.3100,0.1100
shift_60_rot_60,0.1773,0.0098,0.4983,0.8100,0.3100,0.1200,0.8100,0.3100,0.1200
shift_90_rot_60,0.1166,0.0140,0.4977,0.8600,0.2500,0.1100,0.8600,0.2500,0.1100
shift_80_rot_110,0.1349,0.0119,0.5003,0.8300,0.2900,0.1200,0.8300,0.2900,0.1200
shift_140_rot_90,0.1334,0.0228,0.4949,0.8400,0.2200,0.0600,0.8400,0.2200,0.0600
shift_90_rot_90,0.1479,0.0153,0.5050,0.8200,0.2500,0.0700,0.8200,0.2500,0.0700
shift_80_rot_60,0.1863,0.0177,0.4920,0.7800,0.3600,0.1400,0.7800,0.3600,0.1400
shift_20_rot_140,0.1058,0.0033,0.4960,0.9800,0.2300,0.2100,0.9800,0.2300,0.2100
shift_40_rot_80,0.1331,0.0067,0.4971,0.8400,0.3600,0.2000,0.8400,0.3600,0.2000
shift_100_rot_70,0.1085,0.0156,0.4974,0.8600,0.2300,0.0900,0.8600,0.2300,0.0900
shift_40_rot_40,0.1631,0.0109,0.5000,0.7600,0.3400,0.1000,0.7600,0.3400,0.1000
shift_40_rot_70,0.1584,0.0071,0.5097,0.8300,0.2600,0.0900,0.8300,0.2600,0.0900
shift_120_rot_150,0.1762,0.0193,0.5057,0.8300,0.2100,0.0400,0.8300,0.2100,0.0400
shift_150_rot_70,0.1184,0.0264,0.4988,0.8500,0.1900,0.0400,0.8500,0.1900,0.0400
shift_70_rot_180,0.1409,0.0158,0.5024,0.7900,0.2900,0.0800,0.7900,0.2900,0.0800


==> final_results/shift_rotation/color_ICP/color_ICP_rot_shift_mean_std_results.csv <==
File,ICP Fitness,ICP RMSE,Color Ratio,Success,Success (Converge)
shift_100_rot_60,0.0688,0.1735,1.0000,0.2800,0.4516
shift_80_rot_40,0.0467,0.1284,1.0000,0.4700,0.5663
shift_100_rot_10,0.0195,0.0537,1.0000,0.7500,0.8152
shift_30_rot_160,0.0718,0.0551,1.0000,0.5500,0.7432
shift_50_rot_10,0.0006,0.0000,1.0000,0.9800,0.9899
shift_110_rot_150,0.0958,0.1627,1.0000,0.2500,0.4630
shift_30_rot_150,0.0849,0.1483,1.0000,0.3800,0.5352
shift_20_rot_90,0.0649,0.0664,0.8846,0.6900,0.8846
shift_50_rot_130,0.0810,0.0882,1.0000,0.4300,0.5890
shift_100_rot_170,0.0776,0.1264,1.0000,0.3500,0.5469
shift_140_rot_20,0.0514,0.1321,1.0000,0.4400,0.6471
shift_130_rot_70,0.0650,0.1411,1.0000,0.2800,0.5490
shift_110_rot_40,0.0489,0.1518,1.0000,0.3900,0.5417
shift_10_rot_140,0.0866,0.1419,0.8000,0.3200,0.8000
shift_60_rot_170,0.0884,0.1748,1.0000,0.3100,0.3924
shift_100_rot_130,0.0864,0.1637,1.0000,0.2800,0.4444
shift_50_rot_180,0.0608,0.0533,1.0000,0.5000,0.6849
shift_150_rot_170,0.0989,0.1298,1.0000,0.3600,0.6316
shift_50_rot_140,0.0828,0.0799,1.0000,0.4900,0.6282
shift_20_rot_20,0.0000,0.0000,1.0000,1.0000,1.0000
shift_110_rot_20,0.0300,0.0852,1.0000,0.6600,0.7333
shift_20_rot_70,0.0418,0.0491,0.9344,0.5700,0.9344
shift_90_rot_140,0.0957,0.1654,1.0000,0.2800,0.4308
shift_130_rot_20,0.0247,0.0687,1.0000,0.7000,0.8046
shift_40_rot_60,0.0612,0.0895,1.0000,0.3700,0.5139
shift_60_rot_20,0.0105,0.0164,1.0000,0.8300,0.9022
shift_60_rot_180,0.0750,0.1527,1.0000,0.3900,0.4875
shift_30_rot_30,0.0066,0.0196,1.0000,0.8700,0.9255
shift_50_rot_160,0.0795,0.0831,1.0000,0.4400,0.6027
shift_130_rot_40,0.0565,0.1346,1.0000,0.3600,0.5294
shift_120_rot_90,0.0971,0.1402,1.0000,0.3400,0.5965
shift_10_rot_10,0.0000,0.0000,1.0000,1.0000,1.0000
shift_140_rot_170,0.1003,0.1541,1.0000,0.3400,0.5312
shift_130_rot_110,0.0826,0.1421,1.0000,0.3400,0.5397
shift_10_rot_80,0.0631,0.0883,0.8974,0.3500,0.8974
shift_10_rot_160,0.0863,0.1579,0.7368,0.2800,0.7368
shift_110_rot_180,0.0693,0.1124,1.0000,0.3400,0.6296
shift_110_rot_70,0.0758,0.1464,1.0000,0.3000,0.5172
shift_120_rot_100,0.1055,0.1945,1.0000,0.2000,0.3846
shift_20_rot_150,0.0787,0.1172,0.7945,0.5800,0.7945
shift_60_rot_110,0.0881,0.1358,1.0000,0.4400,0.5176
shift_110_rot_140,0.0918,0.1550,1.0000,0.2600,0.4906
shift_100_rot_20,0.0242,0.0723,1.0000,0.7300,0.7684
shift_50_rot_70,0.0698,0.1289,1.0000,0.4200,0.5385
shift_120_rot_170,0.1031,0.1624,1.0000,0.2800,0.4828
shift_110_rot_50,0.0584,0.1562,1.0000,0.3000,0.5000
shift_90_rot_10,0.0190,0.0551,1.0000,0.7700,0.8280
shift_10_rot_70,0.0581,0.1357,0.7619,0.3200,0.7619
shift_80_rot_150,0.0865,0.1778,1.0000,0.2500,0.4545
shift_90_rot_160,0.0908,0.1628,1.0000,0.3200,0.4638
shift_130_rot_180,0.0914,0.1663,1.0000,0.3000,0.4918
shift_60_rot_120,0.0867,0.1452,1.0000,0.3900,0.5000
shift_20_rot_60,0.0298,0.0438,0.9315,0.6800,0.9315
shift_20_rot_110,0.0758,0.0615,0.8955,0.6000,0.8955
shift_10_rot_60,0.0434,0.1376,0.8000,0.3200,0.8000
shift_150_rot_140,0.0928,0.0975,1.0000,0.3200,0.6275
shift_80_rot_70,0.0750,0.1973,1.0000,0.2900,0.3867
shift_80_rot_100,0.0853,0.1733,1.0000,0.3100,0.4429
shift_60_rot_140,0.0911,0.1426,1.0000,0.3700,0.5211
shift_150_rot_180,0.0813,0.1514,1.0000,0.2800,0.5600
shift_80_rot_10,0.0060,0.0209,1.0000,0.9400,0.9400
shift_70_rot_140,0.0902,0.1320,1.0000,0.4100,0.5256
shift_20_rot_160,0.0583,0.0457,0.9298,0.5300,0.9298
shift_10_rot_20,0.0034,0.0116,0.9770,0.8500,0.9770
shift_150_rot_150,0.0855,0.1162,1.0000,0.3500,0.6604
shift_110_rot_90,0.0815,0.1464,1.0000,0.3000,0.5172
shift_40_rot_150,0.0727,0.0835,1.0000,0.4900,0.5904
shift_50_rot_170,0.0683,0.0706,1.0000,0.6400,0.7711
shift_120_rot_120,0.0905,0.1764,1.0000,0.2700,0.4737
shift_40_rot_120,0.0801,0.0596,1.0000,0.4800,0.6486
shift_30_rot_110,0.0768,0.0955,1.0000,0.5000,0.6757
shift_150_rot_110,0.1012,0.1600,1.0000,0.2500,0.5208
shift_90_rot_120,0.0863,0.1470,1.0000,0.3700,0.4933
shift_40_rot_130,0.0712,0.0478,1.0000,0.5000,0.6757
shift_130_rot_90,0.1049,0.1887,1.0000,0.2100,0.4286
shift_140_rot_60,0.0806,0.1554,1.0000,0.2800,0.4912
shift_150_rot_80,0.0795,0.1170,1.0000,0.3300,0.6471
shift_100_rot_150,0.0868,0.1457,1.0000,0.3000,0.4545
shift_70_rot_20,0.0180,0.0578,1.0000,0.7600,0.8085
shift_130_rot_10,0.0145,0.0494,1.0000,0.6500,0.8553
shift_70_rot_40,0.0334,0.1007,1.0000,0.6000,0.6593
shift_80_rot_50,0.0580,0.1665,1.0000,0.3200,0.4103
shift_80_rot_140,0.0897,0.1597,1.0000,0.3100,0.4189
shift_20_rot_30,0.0077,0.0159,0.9787,0.9200,0.9787
shift_40_rot_20,0.0000,0.0000,1.0000,0.9500,1.0000
shift_70_rot_70,0.0712,0.1378,1.0000,0.3200,0.4571
shift_150_rot_40,0.0509,0.1217,1.0000,0.3800,0.6333
shift_10_rot_120,0.0813,0.1573,0.8462,0.3300,0.8462
shift_80_rot_130,0.0890,0.1841,1.0000,0.2300,0.3651
shift_10_rot_40,0.0158,0.0605,0.9138,0.5300,0.9138
shift_140_rot_120,0.0968,0.1266,1.0000,0.3300,0.5893
shift_110_rot_30,0.0312,0.0926,1.0000,0.5800,0.6988
shift_70_rot_10,0.0008,0.0000,1.0000,0.9600,1.0000
shift_10_rot_110,0.0985,0.1686,0.8056,0.2900,0.8056
shift_70_rot_130,0.0871,0.1543,1.0000,0.3300,0.4783
shift_130_rot_140,0.0924,0.1755,1.0000,0.2000,0.3922
shift_120_rot_80,0.0630,0.0958,1.0000,0.3000,0.6000
shift_90_rot_50,0.0616,0.1530,1.0000,0.3100,0.4559
shift_100_rot_90,0.0960,0.2089,1.0000,0.2200,0.3492
shift_70_rot_100,0.0768,0.1012,1.0000,0.4400,0.5500
shift_10_rot_100,0.0793,0.1538,0.7857,0.3300,0.7857
shift_100_rot_120,0.0803,0.1513,1.0000,0.2800,0.5185
shift_20_rot_170,0.0652,0.0863,0.8438,0.5400,0.8438
shift_40_rot_50,0.0433,0.0924,1.0000,0.4300,0.5890
shift_50_rot_150,0.0831,0.1324,1.0000,0.3500,0.4730
shift_30_rot_80,0.0655,0.0954,1.0000,0.4900,0.6533
shift_150_rot_50,0.0550,0.1296,1.0000,0.3800,0.6129
shift_130_rot_150,0.1085,0.1932,1.0000,0.2400,0.4528
shift_120_rot_40,0.0568,0.1768,1.0000,0.3800,0.4810
shift_150_rot_30,0.0307,0.0797,1.0000,0.5800,0.7532
shift_150_rot_160,0.0836,0.1218,1.0000,0.2700,0.5870
shift_10_rot_30,0.0187,0.0423,0.9589,0.7000,0.9589
shift_140_rot_30,0.0441,0.1320,1.0000,0.4600,0.6301
shift_50_rot_20,0.0025,0.0071,1.0000,0.9500,0.9694
shift_100_rot_160,0.0882,0.1571,1.0000,0.2900,0.5000
shift_40_rot_10,0.0000,0.0000,1.0000,1.0000,1.0000
shift_50_rot_90,0.0667,0.0803,1.0000,0.5000,0.6329
shift_50_rot_30,0.0072,0.0114,1.0000,0.8500,0.9341
shift_110_rot_130,0.0858,0.1396,1.0000,0.2800,0.4828
shift_120_rot_140,0.1033,0.1708,1.0000,0.2700,0.5094
shift_10_rot_90,0.0724,0.1160,0.8462,0.3300,0.8462
shift_60_rot_40,0.0443,0.1226,1.0000,0.4200,0.5250
shift_40_rot_140,0.0798,0.0742,1.0000,0.4500,0.6522
shift_30_rot_60,0.0461,0.0743,1.0000,0.5100,0.6538
shift_100_rot_30,0.0282,0.0917,1.0000,0.6200,0.7294
shift_20_rot_80,0.0626,0.0734,0.8772,0.5000,0.8772
shift_60_rot_160,0.0786,0.1315,1.0000,0.4100,0.5467
shift_110_rot_170,0.0869,0.1505,1.0000,0.3100,0.4844
shift_150_rot_130,0.0959,0.1439,1.0000,0.2600,0.5778
shift_50_rot_120,0.0727,0.0732,1.0000,0.4800,0.6400
shift_120_rot_180,0.0800,0.1438,1.0000,0.3100,0.5254
shift_80_rot_180,0.0761,0.1250,1.0000,0.3800,0.6129
shift_90_rot_70,0.0682,0.1630,1.0000,0.3100,0.4133
shift_110_rot_60,0.0742,0.1647,1.0000,0.2900,0.4833
shift_140_rot_70,0.0713,0.1654,1.0000,0.2700,0.5094
shift_90_rot_80,0.0795,0.1592,1.0000,0.3700,0.4684
shift_30_rot_120,0.0778,0.0810,1.0000,0.5100,0.7391
shift_50_rot_60,0.0484,0.0821,1.0000,0.5300,0.7162
shift_60_rot_10,0.0017,0.0037,1.0000,0.9600,0.9796
shift_150_rot_90,0.1106,0.1608,1.0000,0.2600,0.5000
shift_40_rot_180,0.0626,0.0549,1.0000,0.5400,0.7105
shift_30_rot_10,0.0000,0.0000,1.0000,1.0000,1.0000
shift_120_rot_160,0.0968,0.1895,1.0000,0.2900,0.4531
shift_80_rot_120,0.0847,0.1504,1.0000,0.2800,0.3889
shift_40_rot_30,0.0059,0.0084,1.0000,0.9100,0.9579
shift_80_rot_80,0.0818,0.1479,1.0000,0.3100,0.4429
shift_90_rot_110,0.0889,0.1632,1.0000,0.3000,0.4412
shift_140_rot_80,0.0982,0.2024,1.0000,0.2000,0.4082
shift_130_rot_50,0.0505,0.1426,1.0000,0.3100,0.5849
shift_140_rot_10,0.0222,0.0685,1.0000,0.5500,0.7971
shift_30_rot_130,0.0798,0.0854,1.0000,0.5400,0.6835
shift_90_rot_20,0.0198,0.0671,1.0000,0.7400,0.8043
shift_100_rot_110,0.0881,0.1496,1.0000,0.3200,0.5161
shift_40_rot_90,0.0758,0.1055,1.0000,0.4300,0.6056
shift_100_rot_50,0.0531,0.1354,1.0000,0.3500,0.5072
shift_70_rot_30,0.0243,0.0789,1.0000,0.6700,0.7363
shift_100_rot_80,0.0865,0.1671,1.0000,0.3200,0.4444
shift_80_rot_160,0.0818,0.1428,1.0000,0.3500,0.4930
shift_140_rot_50,0.0534,0.1396,1.0000,0.2800,0.5600
shift_70_rot_120,0.0867,0.1311,1.0000,0.3900,0.5132
shift_80_rot_170,0.0854,0.1337,1.0000,0.3200,0.4706
shift_130_rot_160,0.1058,0.1474,1.0000,0.2900,0.4833
shift_30_rot_100,0.0807,0.1110,1.0000,0.4800,0.6400
shift_100_rot_140,0.0867,0.1338,1.0000,0.3000,0.5556
shift_90_rot_150,0.0935,0.1868,1.0000,0.2400,0.3429
shift_130_rot_30,0.0369,0.0986,1.0000,0.5000,0.7042
shift_130_rot_60,0.0816,0.1825,1.0000,0.2200,0.4314
shift_120_rot_30,0.0522,0.1243,1.0000,0.5500,0.6471
shift_100_rot_100,0.0815,0.1519,1.0000,0.3400,0.4857
shift_130_rot_170,0.0900,0.1326,1.0000,0.3100,0.5167
shift_100_rot_40,0.0452,0.1297,1.0000,0.4900,0.5833
shift_120_rot_10,0.0198,0.0644,1.0000,0.6600,0.7952
shift_120_rot_50,0.0669,0.1578,1.0000,0.3300,0.5077
shift_40_rot_100,0.0762,0.0575,1.0000,0.5600,0.7671
shift_140_rot_110,0.1195,0.1450,1.0000,0.2900,0.5800
shift_60_rot_90,0.0786,0.1355,1.0000,0.4200,0.5122
shift_60_rot_130,0.0934,0.1500,1.0000,0.3600,0.4737
shift_10_rot_180,0.0686,0.1477,0.7692,0.3000,0.7692
shift_20_rot_40,0.0246,0.0467,0.9211,0.7000,0.9211
shift_120_rot_130,0.0904,0.1661,1.0000,0.2700,0.4909
shift_20_rot_180,0.0803,0.1011,0.8553,0.6500,0.8553
shift_70_rot_160,0.0849,0.1285,1.0000,0.3300,0.4783
shift_140_rot_150,0.1098,0.1990,1.0000,0.1900,0.3878
shift_30_rot_140,0.0756,0.0768,1.0000,0.5200,0.6842
shift_70_rot_110,0.0920,0.1648,1.0000,0.3400,0.4416
shift_40_rot_110,0.0715,0.0597,1.0000,0.5600,0.7179
shift_20_rot_120,0.0785,0.0890,0.8387,0.5200,0.8387
shift_30_rot_20,0.0000,0.0000,1.0000,0.9800,1.0000
shift_90_rot_180,0.0845,0.1407,1.0000,0.3700,0.4805
shift_50_rot_40,0.0215,0.0450,1.0000,0.7200,0.8182
shift_150_rot_120,0.0784,0.1168,1.0000,0.3000,0.5882
shift_10_rot_150,0.0817,0.1405,0.9000,0.3600,0.9000
shift_150_rot_60,0.0615,0.1283,1.0000,0.3500,0.6364
shift_80_rot_20,0.0183,0.0557,1.0000,0.7600,0.8085
shift_80_rot_30,0.0241,0.0698,1.0000,0.7300,0.7766
shift_60_rot_30,0.0154,0.0440,1.0000,0.7800,0.8125
shift_110_rot_110,0.0944,0.1710,1.0000,0.2300,0.4035
shift_110_rot_160,0.0829,0.1751,1.0000,0.2200,0.4314
shift_70_rot_150,0.0745,0.1219,1.0000,0.3800,0.5672
shift_20_rot_130,0.0759,0.0673,0.8710,0.5400,0.8710
shift_130_rot_130,0.0971,0.1405,1.0000,0.2800,0.5385
shift_120_rot_20,0.0417,0.1183,1.0000,0.5700,0.6628
shift_10_rot_50,0.0431,0.1195,0.8704,0.4700,0.8704
shift_30_rot_40,0.0257,0.0806,1.0000,0.6700,0.7528
shift_50_rot_50,0.0286,0.0690,1.0000,0.6000,0.7692
shift_70_rot_60,0.0570,0.1354,1.0000,0.4100,0.5190
shift_40_rot_160,0.0727,0.0828,1.0000,0.3700,0.5606
shift_30_rot_70,0.0663,0.0931,1.0000,0.4900,0.7101
shift_90_rot_100,0.0770,0.1291,1.0000,0.3700,0.5362
shift_30_rot_90,0.0769,0.1023,1.0000,0.4800,0.6400
shift_110_rot_10,0.0253,0.0771,1.0000,0.6200,0.7750
shift_70_rot_50,0.0470,0.0972,1.0000,0.4600,0.5823
shift_110_rot_100,0.0931,0.1759,1.0000,0.2500,0.4630
shift_60_rot_80,0.0777,0.1712,1.0000,0.3200,0.4000
shift_70_rot_170,0.0786,0.1342,1.0000,0.3800,0.5135
shift_90_rot_170,0.0868,0.1602,1.0000,0.3200,0.4507
shift_140_rot_180,0.0903,0.1476,1.0000,0.2700,0.6000
shift_130_rot_120,0.0928,0.1424,1.0000,0.3100,0.5962
shift_20_rot_100,0.0725,0.0970,0.8358,0.5600,0.8358
shift_140_rot_130,0.0927,0.1204,1.0000,0.3500,0.6364
shift_140_rot_100,0.1132,0.2013,1.0000,0.2200,0.3793
shift_90_rot_30,0.0285,0.0928,1.0000,0.6600,0.7174
shift_60_rot_150,0.0870,0.1703,1.0000,0.3200,0.4267
shift_50_rot_100,0.0675,0.0719,1.0000,0.5600,0.7089
shift_100_rot_180,0.0778,0.1303,1.0000,0.3800,0.5507
shift_130_rot_80,0.0986,0.1993,1.0000,0.1800,0.3913
shift_20_rot_50,0.0412,0.1204,0.8143,0.5700,0.8143
shift_90_rot_130,0.0888,0.1766,1.0000,0.2500,0.3571
shift_20_rot_10,0.0000,0.0000,1.0000,1.0000,1.0000
shift_10_rot_130,0.0807,0.1628,0.7368,0.2800,0.7368
shift_10_rot_170,0.0783,0.1418,0.8400,0.4200,0.8400
shift_120_rot_60,0.0522,0.1328,1.0000,0.3900,0.5909
shift_70_rot_80,0.0717,0.1565,1.0000,0.3200,0.4211
shift_50_rot_110,0.0859,0.0649,1.0000,0.5200,0.7027
shift_30_rot_50,0.0318,0.0792,1.0000,0.5500,0.7051
shift_30_rot_170,0.0688,0.0808,1.0000,0.4900,0.7000
shift_130_rot_100,0.1134,0.2083,1.0000,0.1500,0.3261
shift_140_rot_160,0.0947,0.1626,1.0000,0.2200,0.5366
shift_50_rot_80,0.0650,0.0934,1.0000,0.4100,0.5775
shift_60_rot_50,0.0467,0.1229,1.0000,0.4600,0.5823
shift_150_rot_10,0.0323,0.0813,1.0000,0.5600,0.7887
shift_60_rot_70,0.0657,0.1457,1.0000,0.4100,0.5000
shift_30_rot_180,0.0798,0.0765,1.0000,0.5800,0.7632
shift_80_rot_90,0.0910,0.1938,1.0000,0.2500,0.3425
shift_90_rot_40,0.0455,0.1228,1.0000,0.4900,0.6203
shift_120_rot_110,0.0834,0.1312,1.0000,0.3500,0.5385
shift_150_rot_100,0.0858,0.1347,1.0000,0.3300,0.5690
shift_60_rot_100,0.0890,0.1722,1.0000,0.2700,0.3699
shift_120_rot_70,0.0789,0.1857,1.0000,0.2200,0.4314
shift_40_rot_170,0.0677,0.0765,1.0000,0.4600,0.6216
shift_140_rot_40,0.0507,0.1263,1.0000,0.4000,0.6061
shift_110_rot_80,0.0754,0.1301,1.0000,0.3200,0.5424
shift_150_rot_20,0.0398,0.0995,1.0000,0.5800,0.6988
shift_140_rot_140,0.0967,0.1773,1.0000,0.2300,0.4259
shift_110_rot_120,0.1003,0.1670,1.0000,0.2900,0.4754
shift_70_rot_90,0.0878,0.1649,1.0000,0.3300,0.4342
shift_60_rot_60,0.0662,0.1682,1.0000,0.3200,0.4638
shift_90_rot_60,0.0679,0.1820,1.0000,0.2800,0.4058
shift_80_rot_110,0.0892,0.1536,1.0000,0.3400,0.4658
shift_140_rot_90,0.0850,0.1203,1.0000,0.3500,0.6140
shift_90_rot_90,0.0776,0.1334,1.0000,0.3200,0.5246
shift_80_rot_60,0.0615,0.1417,1.0000,0.4000,0.5479
shift_20_rot_140,0.0775,0.1278,0.7500,0.5400,0.7500
shift_40_rot_80,0.0731,0.0781,1.0000,0.4400,0.5714
shift_100_rot_70,0.0727,0.1372,1.0000,0.2600,0.4906
shift_40_rot_40,0.0252,0.0428,1.0000,0.6500,0.7471
shift_40_rot_70,0.0538,0.0934,1.0000,0.4700,0.6026
shift_120_rot_150,0.0895,0.1672,1.0000,0.2600,0.4727
shift_150_rot_70,0.0757,0.1109,1.0000,0.2800,0.5833
shift_70_rot_180,0.0861,0.1521,1.0000,0.3300,0.4783

